Low-Complexity Joint Channel Estimation and List Decoding of Short Codes

A pilot-assisted transmission (PAT) scheme is proposed for short blocklengths, where the pilots are used only to derive an initial channel estimate for the list construction step. The final decision of the message is obtained by applying a non-coherent decoding metric to the codewords composing the list. This allows one to use very few pilots, thus reducing the channel estimation overhead. The method is applied to an ordered statistics decoder for communication over a Rayleigh block-fading channel. Gains of up to $1.2$ dB as compared to traditional PAT schemes are demonstrated for short codes with QPSK signaling. The approach can be generalized to other list decoders, e.g., to list decoding of polar codes.

==> figures/52_32_ML_conv.txt <==
snr P
2.1 0.1
3.3 0.05
5.2 0.01
6.0 0.005
7.6 0.001

==> figures/52_32_ML_np0_ach.txt <==
snr P
3.7 0.1
4.8 0.05
7.2 0.01
8.1005 0.005
10.1005 0.001

==> figures/52_32_ML_np1_ach.txt <==
snr P
3.8 0.1
4.9 0.05
7.2 0.01
8.1005 0.005
10.1005 0.001

==> figures/52_32_ML_np2_ach.txt <==
snr P
4.1 0.1
5.2 0.05
7.5 0.01
8.4005 0.005
10.4005 0.001

==> figures/52_32_ML_np3_ach.txt <==
snr P
4.5 0.1
5.7 0.05
7.9 0.01
8.9005 0.005
10.8005 0.001

==> figures/52_32_NN_np1_ach.txt <==
snr P
6.5 0.1
7.7 0.05
10.2 0.01
11.2 0.005
13.3 0.001

==> figures/52_32_NN_np2_ach.txt <==
snr P
5.4 0.1
6.6 0.05
9 0.01
9.9 0.005
12 0.001

==> figures/52_32_NN_np3_ach.txt <==
snr P
5.3 0.1
6.5 0.05
8.9 0.01
9.8 0.005
11.9 0.001

==> figures/96_32_opt_np1.txt <==
snr P
4 0.154
5 0.0951
6 0.056
7 0.0328
8 0.017508771929825
9 0.008495726495726
10 0.004540491355778
11 0.002366050260787
12 0.001021897810219

==> figures/96_32_opt_np2.txt <==
snr P
4 0.1102
5 0.0648
6 0.0333
7 0.017508771929825
8 0.008495726495726
9 0.00443161634103
10 0.002444879960804
11 0.001113989637306

==> figures/96_32_opt_np3.txt <==
snr P
4 0.1199
5 0.0684
6 0.0412
7 0.0196
8 0.0105
9 0.0054
10 0.002415254237288
11 0.00136

==> figures/96_32np1.txt <==
snr P
4 0.2796
5 0.1755
6 0.1159
7 0.0689
8 0.040596491228070
9 0.021094017094017
10 0.011292083712466
11 0.006562351825510
12 0.002854014598540


==> figures/96_32np1EM_v2.txt <==
snr P
4 0.2262
5 0.1476
6 0.085
7 0.0473
8 0.0303125
9 0.017142857142857
10 0.0094
11 0.0055
12 2.664872e-3

==> figures/96_32np2.txt <==
snr P
4 0.1863
5 0.1128
6 0.0657
7 0.040596491228070
8 0.021094017094017
9 0.01056838365897
10 0.005894169524743
11 0.002970639032815
12 0.00146

==> figures/96_32np2EM.txt <==
snr P
4 0.153692307692308
5 0.0926
6 0.0565
7 0.029508771929825
8 0.016393162393162
9 0.009209591474245
10 0.005139637432631
11 0.002772020725389
12 0.00136

==> figures/96_32np3.txt <==
snr P
4 0.1753
5 0.1088
6 0.0669
7 0.0341
8 0.0191
9 0.0101
10 0.0055
11 0.002778981581798
12 0.00131

==> figures/96_32np3EM.txt <==
snr P
4 0.1602
5 0.1018
6 0.0583
7 0.032
8 0.0178
9 0.0089
10 0.004548668280872
11 0.002
12 0.0011
